Weighted-average quantile regression

In this paper, we introduce the weighted-average quantile regression framework, $\int_0^1 q_{Y|X}(u)\psi(u)du = X'\beta$, where $Y$ is a dependent variable, $X$ is a vector of covariates, $q_{Y|X}$ is the quantile function of the conditional distribution of $Y$ given $X$, $\psi$ is a weighting function, and $\beta$ is a vector of parameters. We argue that this framework is of interest in many applied settings and develop an estimator of the vector of parameters $\beta$. We show that our estimator is $\sqrt T$-consistent and asymptotically normal with mean zero and easily estimable covariance matrix, where $T$ is the size of available sample. We demonstrate the usefulness of our estimator by applying it in two empirical settings. In the first setting, we focus on financial data and study the factor structures of the expected shortfalls of the industry portfolios. In the second setting, we focus on wage data and study inequality and social welfare dependence on commonly used individual characteristics.

==> ind_results_naive.txt <==
	(1)	(2)	(3)	(4)	(5)	(6)	(7)	(8)	(9)	(10)	(11)	(12)	(13)	(14)	(15)	(16)	(17)	(18)	(19)	(20)	(21)	(22)	(23)	(24)	(25)	(26)	(27)	(28)	(29)	(30)	(31)	(32)	(33)	(34)	(35)	(36)	(37)	(38)	(39)	(40)	(41)	(42)	(43)	(44)	(45)	(46)	(47)	(48)	(49)	(50)	(51)	(52)	(53)	(54)	(55)	(56)	(57)	(58)	(59)	(60)	(61)	(62)	(63)	(64)	(65)	(66)	(67)	(68)	(69)	(70)	(71)	(72)	(73)	(74)	(75)	(76)	(77)	(78)	(79)	(80)	(81)	(82)	(83)	(84)	(85)	(86)	(87)	(88)	(89)	(90)	(91)	(92)	(93)	(94)	(95)	(96)	(97)	(98)	(99)	(100)	(101)	(102)	(103)	(104)	(105)	(106)	(107)	(108)	(109)	(110)	(111)	(112)	(113)	(114)	(115)	(116)	(117)	(118)	(119)	(120)	(121)	(122)	(123)	(124)	(125)	(126)	(127)	(128)	(129)	(130)	(131)	(132)	(133)	(134)	(135)	(136)	(137)	(138)	(139)	(140)	(141)	(142)	(143)	(144)	(145)	(146)	(147)	(148)	(149)	(150)
VARIABLES	cnsmr 1%	cnsmr 2%	cnsmr 3%	cnsmr 4%	cnsmr 5%	cnsmr 6%	cnsmr 7%	cnsmr 8%	cnsmr 9%	cnsmr 10%	cnsmr 1%	cnsmr 2%	cnsmr 3%	cnsmr 4%	cnsmr 5%	cnsmr 6%	cnsmr 7%	cnsmr 8%	cnsmr 9%	cnsmr 10%	cnsmr 1%	cnsmr 2%	cnsmr 3%	cnsmr 4%	cnsmr 5%	cnsmr 6%	cnsmr 7%	cnsmr 8%	cnsmr 9%	cnsmr 10%	manuf 1%	manuf 2%	manuf 3%	manuf 4%	manuf 5%	manuf 6%	manuf 7%	manuf 8%	manuf 9%	manuf 10%	manuf 1%	manuf 2%	manuf 3%	manuf 4%	manuf 5%	manuf 6%	manuf 7%	manuf 8%	manuf 9%	manuf 10%	manuf 1%	manuf 2%	manuf 3%	manuf 4%	manuf 5%	manuf 6%	manuf 7%	manuf 8%	manuf 9%	manuf 10%	hitec 1%	hitec 2%	hitec 3%	hitec 4%	hitec 5%	hitec 6%	hitec 7%	hitec 8%	hitec 9%	hitec 10%	hitec 1%	hitec 2%	hitec 3%	hitec 4%	hitec 5%	hitec 6%	hitec 7%	hitec 8%	hitec 9%	hitec 10%	hitec 1%	hitec 2%	hitec 3%	hitec 4%	hitec 5%	hitec 6%	hitec 7%	hitec 8%	hitec 9%	hitec 10%	hlth 1%	hlth 2%	hlth 3%	hlth 4%	hlth 5%	hlth 6%	hlth 7%	hlth 8%	hlth 9%	hlth 10%	hlth 1%	hlth 2%	hlth 3%	hlth 4%	hlth 5%	hlth 6%	hlth 7%	hlth 8%	hlth 9%	hlth 10%	hlth 1%	hlth 2%	hlth 3%	hlth 4%	hlth 5%	hlth 6%	hlth 7%	hlth 8%	hlth 9%	hlth 10%	other 1%	other 2%	other 3%	other 4%	other 5%	other 6%	other 7%	other 8%	other 9%	other 10%	other 1%	other 2%	other 3%	other 4%	other 5%	other 6%	other 7%	other 8%	other 9%	other 10%	other 1%	other 2%	other 3%	other 4%	other 5%	other 6%	other 7%	other 8%	other 9%	other 10%
																																																																																																																																																						
mktrf	0.721***	0.741***	0.775***	0.783***	0.791***	0.798***	0.802***	0.812***	0.811***	0.813***	0.725***	0.748***	0.772***	0.785***	0.788***	0.795***	0.805***	0.811***	0.810***	0.809***	0.854***	0.856***	0.859***	0.861***	0.864***	0.866***	0.873***	0.875***	0.880***	0.882***	0.903***	0.908***	0.917***	0.910***	0.908***	0.912***	0.909***	0.909***	0.912***	0.901***	0.887***	0.880***	0.881***	0.883***	0.888***	0.897***	0.893***	0.889***	0.895***	0.894***	1.015***	1.003***	1.004***	0.998***	0.994***	0.990***	0.985***	0.983***	0.984***	0.980***	1.247***	1.221***	1.201***	1.201***	1.193***	1.188***	1.184***	1.177***	1.175***	1.169***	1.187***	1.200***	1.187***	1.187***	1.182***	1.175***	1.174***	1.169***	1.165***	1.163***	1.068***	1.062***	1.066***	1.059***	1.060***	1.065***	1.062***	1.063***	1.060***	1.064***	0.755***	0.720***	0.726***	0.750***	0.742***	0.756***	0.761***	0.760***	0.768***	0.768***	0.724***	0.752***	0.738***	0.757***	0.759***	0.767***	0.778***	0.773***	0.776***	0.779***	0.867***	0.893***	0.879***	0.875***	0.872***	0.867***	0.869***	0.863***	0.858***	0.855***	1.132***	1.121***	1.124***	1.129***	1.129***	1.123***	1.119***	1.116***	1.119***	1.115***	1.073***	1.102***	1.110***	1.112***	1.112***	1.120***	1.117***	1.119***	1.119***	1.117***	1.065***	1.075***	1.086***	1.089***	1.090***	1.092***	1.089***	1.085***	1.086***	1.087***
	(14.886)	(24.664)	(38.988)	(49.950)	(62.111)	(68.550)	(78.309)	(91.654)	(98.321)	(106.229)	(16.950)	(26.733)	(33.998)	(51.650)	(57.878)	(62.202)	(72.061)	(90.642)	(96.311)	(103.303)	(23.706)	(36.715)	(46.292)	(55.217)	(58.249)	(69.139)	(79.120)	(97.355)	(105.747)	(115.481)	(18.508)	(26.209)	(34.771)	(45.289)	(55.299)	(65.239)	(74.211)	(72.110)	(77.121)	(87.951)	(18.210)	(23.589)	(32.937)	(48.092)	(57.385)	(64.530)	(74.537)	(74.450)	(81.525)	(88.734)	(17.741)	(30.162)	(45.863)	(56.834)	(62.012)	(67.985)	(74.377)	(87.779)	(85.630)	(92.166)	(23.463)	(32.383)	(37.442)	(45.013)	(55.267)	(74.317)	(73.656)	(77.786)	(82.823)	(89.940)	(29.361)	(42.500)	(61.707)	(55.020)	(62.495)	(75.958)	(91.538)	(95.657)	(104.686)	(113.779)	(32.817)	(46.056)	(50.965)	(70.807)	(79.516)	(79.288)	(85.715)	(95.515)	(96.995)	(110.859)	(11.357)	(14.612)	(19.188)	(27.550)	(31.494)	(37.980)	(42.822)	(49.093)	(50.990)	(55.269)	(10.364)	(14.297)	(19.485)	(28.179)	(31.969)	(39.217)	(44.666)	(50.668)	(49.607)	(55.436)	(10.648)	(22.360)	(25.017)	(28.555)	(34.011)	(39.552)	(47.788)	(53.471)	(54.801)	(57.572)	(19.296)	(37.689)	(39.600)	(45.598)	(61.107)	(64.547)	(88.095)	(102.667)	(101.445)	(111.186)	(34.490)	(55.790)	(61.617)	(74.737)	(96.691)	(101.028)	(110.770)	(122.387)	(146.771)	(155.203)	(29.141)	(46.388)	(45.968)	(64.404)	(84.252)	(97.554)	(96.557)	(113.563)	(128.131)	(145.884)
smb											-0.034	-0.060	-0.074*	-0.058**	-0.039	-0.030	-0.029	-0.025	-0.026	-0.029*	0.075	0.063	0.070**	0.055*	0.053**	0.047**	0.046**	0.051***	0.046***	0.045***											-0.054	-0.040	0.001	0.037	0.059*	0.052*	0.058**	0.060***	0.062***	0.062***	0.078	0.122**	0.124***	0.135***	0.143***	0.138***	0.125***	0.109***	0.094***	0.096***											0.153*	0.168***	0.129***	0.117***	0.113***	0.105***	0.090***	0.084***	0.065***	0.054***	-0.063	-0.027	-0.023	-0.025	-0.034	-0.034	-0.037*	-0.053***	-0.059***	-0.062***											-0.157	-0.133	-0.095	-0.080	-0.100**	-0.112***	-0.110***	-0.096***	-0.098***	-0.097***	-0.090	-0.009	0.025	0.009	-0.004	0.001	-0.009	-0.018	-0.027	-0.038											0.008	-0.003	-0.002	-0.032	-0.027	-0.028	-0.017	-0.013	-0.007	-0.003	-0.008	-0.006	-0.029	-0.039	-0.039	-0.025	-0.029	-0.023	-0.022	-0.015
											(-0.408)	(-1.104)	(-1.674)	(-1.972)	(-1.489)	(-1.216)	(-1.333)	(-1.436)	(-1.605)	(-1.907)	(1.141)	(1.495)	(2.075)	(1.953)	(1.965)	(2.042)	(2.297)	(3.093)	(3.059)	(3.241)											(-0.565)	(-0.545)	(0.011)	(1.025)	(1.952)	(1.917)	(2.478)	(2.583)	(2.881)	(3.171)	(0.753)	(2.016)	(3.107)	(4.225)	(4.893)	(5.197)	(5.169)	(5.341)	(4.514)	(4.941)											(1.951)	(3.054)	(3.442)	(2.790)	(3.065)	(3.472)	(3.618)	(3.538)	(3.019)	(2.715)	(-1.069)	(-0.647)	(-0.606)	(-0.934)	(-1.383)	(-1.412)	(-1.661)	(-2.606)	(-2.980)	(-3.554)											(-1.151)	(-1.302)	(-1.289)	(-1.535)	(-2.165)	(-2.938)	(-3.231)	(-3.250)	(-3.233)	(-3.550)	(-0.608)	(-0.125)	(0.389)	(0.165)	(-0.088)	(0.024)	(-0.260)	(-0.626)	(-0.949)	(-1.424)											(0.131)	(-0.068)	(-0.067)	(-1.099)	(-1.216)	(-1.298)	(-0.857)	(-0.710)	(-0.453)	(-0.250)	(-0.127)	(-0.137)	(-0.674)	(-1.276)	(-1.640)	(-1.247)	(-1.431)	(-1.345)	(-1.424)	(-1.117)
hml											0.118	0.087*	0.031	0.005	-0.011	-0.001	-0.019	-0.030*	-0.025*	-0.028**	-0.144**	-0.113***	-0.134***	-0.141***	-0.144***	-0.152***	-0.146***	-0.149***	-0.150***	-0.150***											0.234***	0.221***	0.244***	0.259***	0.269***	0.267***	0.270***	0.281***	0.284***	0.286***	0.035	0.071	0.103***	0.109***	0.118***	0.128***	0.145***	0.155***	0.160***	0.160***											-0.575***	-0.559***	-0.536***	-0.514***	-0.514***	-0.497***	-0.481***	-0.474***	-0.490***	-0.484***	-0.354***	-0.326***	-0.331***	-0.320***	-0.325***	-0.331***	-0.333***	-0.318***	-0.319***	-0.322***											-0.094	-0.146	-0.202***	-0.227***	-0.240***	-0.230***	-0.235***	-0.243***	-0.237***	-0.241***	-0.478***	-0.515***	-0.462***	-0.448***	-0.433***	-0.412***	-0.392***	-0.387***	-0.391***	-0.384***											0.541***	0.555***	0.546***	0.538***	0.530***	0.528***	0.535***	0.536***	0.532***	0.528***	0.610***	0.597***	0.582***	0.583***	0.579***	0.580***	0.585***	0.594***	0.593***	0.590***
											(1.611)	(1.816)	(0.800)	(0.202)	(-0.475)	(-0.051)	(-0.992)	(-1.931)	(-1.714)	(-2.096)	(-2.252)	(-2.728)	(-4.066)	(-5.081)	(-5.447)	(-6.810)	(-7.448)	(-9.344)	(-10.148)	(-11.042)											(2.806)	(3.470)	(5.336)	(8.257)	(10.156)	(11.237)	(13.201)	(13.774)	(15.117)	(16.594)	(0.346)	(1.203)	(2.645)	(3.502)	(4.132)	(4.931)	(6.160)	(7.772)	(7.839)	(8.460)											(-8.320)	(-11.587)	(-16.292)	(-13.935)	(-15.889)	(-18.808)	(-21.949)	(-22.697)	(-25.738)	(-27.672)	(-6.114)	(-7.948)	(-8.905)	(-12.022)	(-13.694)	(-13.864)	(-15.106)	(-16.063)	(-16.394)	(-18.844)											(-0.790)	(-1.623)	(-3.116)	(-4.941)	(-5.923)	(-6.860)	(-7.900)	(-9.307)	(-8.877)	(-10.029)	(-3.299)	(-7.251)	(-7.391)	(-8.229)	(-9.498)	(-10.571)	(-12.108)	(-13.478)	(-14.036)	(-14.549)											(10.176)	(16.435)	(17.722)	(21.167)	(26.965)	(27.882)	(31.028)	(34.271)	(40.818)	(42.898)	(9.380)	(14.486)	(13.848)	(19.380)	(25.139)	(29.119)	(29.159)	(34.971)	(39.340)	(44.520)
rmw																					0.453***	0.399***	0.402***	0.382***	0.377***	0.370***	0.376***	0.373***	0.364***	0.370***																					0.540***	0.482***	0.480***	0.470***	0.434***	0.435***	0.404***	0.387***	0.380***	0.368***																					-0.537***	-0.503***	-0.499***	-0.500***	-0.504***	-0.486***	-0.468***	-0.463***	-0.469***	-0.462***																					0.079	0.301***	0.297***	0.262***	0.254***	0.266***	0.236***	0.244***	0.230***	0.211***																					-0.101	-0.041	-0.062	-0.039	-0.039	-0.044	-0.046*	-0.055**	-0.047**	-0.050***
																					(5.101)	(6.937)	(8.786)	(9.944)	(10.316)	(11.977)	(13.817)	(16.811)	(17.712)	(19.619)																					(3.827)	(5.874)	(8.892)	(10.855)	(10.986)	(12.122)	(12.365)	(14.017)	(13.391)	(14.034)																					(-6.700)	(-8.846)	(-9.661)	(-13.553)	(-15.335)	(-14.673)	(-15.296)	(-16.888)	(-17.392)	(-19.528)																					(0.391)	(3.057)	(3.423)	(3.466)	(4.020)	(4.922)	(5.258)	(6.143)	(5.942)	(5.765)																					(-1.121)	(-0.718)	(-1.060)	(-0.934)	(-1.235)	(-1.582)	(-1.649)	(-2.323)	(-2.249)	(-2.707)
cma																					0.298***	0.269***	0.242***	0.265***	0.266***	0.278***	0.278***	0.274***	0.283***	0.271***																					0.291*	0.297***	0.306***	0.306***	0.320***	0.322***	0.321***	0.311***	0.329***	0.338***																					-0.244**	-0.316***	-0.305***	-0.334***	-0.328***	-0.317***	-0.319***	-0.342***	-0.341***	-0.338***																					0.868***	0.733***	0.649***	0.584***	0.536***	0.492***	0.468***	0.432***	0.419***	0.396***																					-0.099	-0.075	-0.084	-0.143***	-0.145***	-0.150***	-0.169***	-0.187***	-0.197***	-0.194***
																					(2.707)	(3.776)	(4.263)	(5.560)	(5.873)	(7.253)	(8.233)	(9.963)	(11.127)	(11.620)																					(1.666)	(2.917)	(4.576)	(5.696)	(6.528)	(7.229)	(7.922)	(9.102)	(9.367)	(10.412)																					(-2.450)	(-4.484)	(-4.768)	(-7.318)	(-8.052)	(-7.721)	(-8.418)	(-10.044)	(-10.192)	(-11.541)																					(3.486)	(6.005)	(6.049)	(6.241)	(6.837)	(7.340)	(8.423)	(8.763)	(8.744)	(8.736)																					(-0.888)	(-1.055)	(-1.157)	(-2.767)	(-3.675)	(-4.391)	(-4.895)	(-6.401)	(-7.606)	(-8.505)
Constant	-1.253***	-0.932***	-0.784***	-0.686***	-0.627***	-0.569***	-0.527***	-0.493***	-0.462***	-0.434***	-1.238***	-0.950***	-0.785***	-0.694***	-0.624***	-0.573***	-0.522***	-0.487***	-0.459***	-0.433***	-1.096***	-0.843***	-0.730***	-0.655***	-0.586***	-0.532***	-0.493***	-0.462***	-0.433***	-0.411***	-1.567***	-1.186***	-1.008***	-0.893***	-0.806***	-0.735***	-0.686***	-0.631***	-0.596***	-0.553***	-1.517***	-1.141***	-0.944***	-0.815***	-0.740***	-0.678***	-0.622***	-0.583***	-0.541***	-0.507***	-1.344***	-1.026***	-0.874***	-0.787***	-0.715***	-0.654***	-0.602***	-0.566***	-0.530***	-0.495***	-1.757***	-1.401***	-1.171***	-1.021***	-0.908***	-0.836***	-0.771***	-0.714***	-0.664***	-0.614***	-1.428***	-1.133***	-0.989***	-0.880***	-0.775***	-0.710***	-0.653***	-0.610***	-0.563***	-0.526***	-1.165***	-0.954***	-0.826***	-0.745***	-0.693***	-0.641***	-0.592***	-0.549***	-0.515***	-0.486***	-2.118***	-1.609***	-1.368***	-1.192***	-1.082***	-0.979***	-0.907***	-0.847***	-0.788***	-0.743***	-2.051***	-1.582***	-1.316***	-1.147***	-1.035***	-0.934***	-0.875***	-0.805***	-0.752***	-0.707***	-1.980***	-1.532***	-1.304***	-1.138***	-1.033***	-0.933***	-0.861***	-0.808***	-0.755***	-0.712***	-1.477***	-1.179***	-1.027***	-0.850***	-0.770***	-0.689***	-0.631***	-0.590***	-0.549***	-0.513***	-1.066***	-0.839***	-0.730***	-0.626***	-0.574***	-0.523***	-0.482***	-0.446***	-0.414***	-0.392***	-1.063***	-0.840***	-0.711***	-0.612***	-0.551***	-0.504***	-0.466***	-0.431***	-0.399***	-0.379***
	(-22.169)	(-26.609)	(-33.797)	(-37.507)	(-42.165)	(-41.912)	(-44.092)	(-47.680)	(-48.019)	(-48.564)	(-24.844)	(-29.129)	(-29.655)	(-39.143)	(-39.325)	(-38.460)	(-40.129)	(-46.736)	(-46.805)	(-47.389)	(-29.090)	(-34.574)	(-37.597)	(-40.159)	(-37.822)	(-40.600)	(-42.756)	(-49.118)	(-49.720)	(-51.429)	(-27.524)	(-29.354)	(-32.801)	(-38.078)	(-42.107)	(-45.073)	(-48.020)	(-42.931)	(-43.246)	(-46.268)	(-26.716)	(-26.259)	(-30.309)	(-38.121)	(-41.045)	(-41.842)	(-44.586)	(-41.933)	(-42.314)	(-43.182)	(-22.460)	(-29.478)	(-38.149)	(-42.819)	(-42.616)	(-42.904)	(-43.498)	(-48.305)	(-44.106)	(-44.521)	(-28.346)	(-31.871)	(-31.307)	(-32.812)	(-36.065)	(-44.832)	(-41.132)	(-40.491)	(-40.108)	(-40.529)	(-30.317)	(-34.442)	(-44.123)	(-35.007)	(-35.176)	(-39.427)	(-43.700)	(-42.829)	(-43.406)	(-44.204)	(-34.227)	(-39.541)	(-37.740)	(-47.661)	(-49.688)	(-45.609)	(-45.686)	(-47.156)	(-45.027)	(-48.426)	(-27.308)	(-27.990)	(-30.978)	(-37.555)	(-39.390)	(-42.180)	(-43.775)	(-46.917)	(-44.838)	(-45.860)	(-25.199)	(-25.804)	(-29.830)	(-36.673)	(-37.426)	(-40.965)	(-43.101)	(-45.305)	(-41.258)	(-43.185)	(-23.235)	(-36.665)	(-35.492)	(-35.522)	(-38.506)	(-40.684)	(-45.270)	(-47.862)	(-46.078)	(-45.826)	(-21.587)	(-33.982)	(-31.030)	(-29.460)	(-35.738)	(-33.938)	(-42.596)	(-46.532)	(-42.718)	(-43.914)	(-29.418)	(-36.458)	(-34.797)	(-36.139)	(-42.863)	(-40.531)	(-41.006)	(-41.815)	(-46.647)	(-46.797)	(-27.794)	(-34.632)	(-28.774)	(-34.588)	(-40.707)	(-43.022)	(-39.505)	(-43.151)	(-44.975)	(-48.667)
																																																																																																																																																						
Observations	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288	7,288
t-statistics in parentheses																																																																																																																																																						
*** p<0.01, ** p<0.05, * p<0.1																																																																																																																																																						

